Temporal Windows of Integration for Multisensory Wireless Systems as Enablers of Physical AI

Physical artificial intelligence (AI) refers to the AI that interacts with the physical world in real time. Similar to multisensory perception, Physical AI makes decisions based on multimodal updates from sensors and devices. Physical AI thus operates with a finite spatial footprint of its sensory tributaries. The multimodal updates traverse heterogeneous and unreliable paths, involving wireless links. Throughput or latency guarantees do not ensure correct decision-making, as misaligned, misordered, or stale inputs still yield wrong inferences. Preserving decision-time coherence hinges on three timing primitives at the network-application interface: (i) simultaneity, a short coincidence window that groups measurements as co-temporal, (ii) causality, path-wise delivery that never lets a consequence precede its precursor, and (iii) usefulness, a validity horizon that drops information too stale to influence the current action. In this work, we focus on usefulness and adopt temporal window of integration (TWI)-Causality: the TWI enforces decision-time usefulness by assuming path-wise causal consistency and cross-path simultaneity are handled upstream. We model end-to-end path delay as the sum of sensing/propagation, computation, and access/transmission latencies, and formulate network design as minimizing the validity horizon under a delivery reliability constraint. In effect, this calibrates delay-reliability budgets for a timing-aware system operating over sensors within a finite spatial footprint. The joint choice of horizon and per-path reliability is cast as a convex optimization problem, solved to global optimality to obtain the minimal horizon and per-path allocation of reliability. This is compared favourably to a benchmark based on uniform-after-threshold allocation. Overall, this study contributes to timing-aware Physical AI in next-generation networks.

==> data/N1_PMF_results_Light.csv <==
n,PMF_Simulation,PMF_Analytical
1,0,0
2,0.020375,0.020407547
3,0.0203765,0.020408163
4,0.020304,0.020408163
5,0.0202835,0.020408163
6,0.020563,0.020408163
7,0.020362,0.020408163
8,0.020553,0.020408163
9,0.0204965,0.020408163
10,0.020397,0.020408163
11,0.020432,0.020408163
12,0.0204755,0.020408163
13,0.020488,0.020408163
14,0.0205845,0.020408163
15,0.020306,0.020408163
16,0.0204265,0.020408163
17,0.0202855,0.020408163
18,0.0204305,0.020408163
19,0.020586,0.020408163
20,0.020321,0.020408163
21,0.020452,0.020408163
22,0.0202835,0.020408163
23,0.020497,0.020408163
24,0.0203135,0.020408163
25,0.0204475,0.020408163
26,0.0202995,0.020408163
27,0.0202905,0.020408163
28,0.0203315,0.020408163
29,0.020302,0.020408163
30,0.0204155,0.020408163
31,0.0205435,0.020408163
32,0.020281,0.020408163
33,0.020342,0.020408163
34,0.020414,0.020408163
35,0.020307,0.020408163
36,0.0205095,0.020408163
37,0.020357,0.020408163
38,0.0203765,0.020408163
39,0.0204375,0.020408163
40,0.0204225,0.020408163
41,0.020251,0.020408163
42,0.020307,0.020408163
43,0.0205885,0.020408163
44,0.0204645,0.020408163
45,0.0205905,0.020408163
46,0.0203545,0.020408163
47,0.020465,0.020408163
48,0.020551,0.020408163
49,0.0205345,0.020408163
50,0.020224,0.020408163
51,0.0000005,6.15928E-07

==> data/N1_PMF_results_Sound.csv <==
n,PMF_Simulation,PMF_Analytical
0,0,0
1,0.000302,0.000297135
2,0.0017595,0.001759896
3,0.003495,0.003456786
4,0.005023,0.005084989
5,0.006668,0.006644582
6,0.0079675,0.008135673
7,0.0095025,0.009558401
8,0.010922,0.010912938
9,0.0122895,0.012199487
10,0.013429,0.013418282
11,0.0144705,0.014569589
12,0.015785,0.015653707
13,0.0167375,0.016670966
14,0.017674,0.017621732
15,0.0185305,0.018506401
16,0.019305,0.019325404
17,0.0200005,0.020079208
18,0.020902,0.020768311
19,0.021433,0.021393251
20,0.022009,0.021954598
21,0.0224665,0.022452961
22,0.02299,0.022888985
23,0.023114,0.023263356
24,0.0235095,0.023576795
25,0.023744,0.023830068
26,0.024128,0.024023978
27,0.0241735,0.024159372
28,0.024171,0.024237142
29,0.024159,0.024258223
30,0.024229,0.024223597
31,0.0239545,0.024134296
32,0.023883,0.023991397
33,0.0239155,0.023796035
34,0.023592,0.023549394
35,0.023371,0.023252717
36,0.0230525,0.022907303
37,0.0223815,0.022514516
38,0.021967,0.022075782
39,0.0214235,0.021592596
40,0.0209835,0.021066524
41,0.020497,0.020499208
42,0.0199585,0.019892373
43,0.019144,0.019247828
44,0.018661,0.018567474
45,0.0178,0.017853312
46,0.017151,0.017107448
47,0.0164565,0.016332106
48,0.015573,0.015529634
49,0.0148435,0.014702517
50,0.013756,0.013853395
51,0.013112,0.012985072
52,0.012176,0.012100543
53,0.011114,0.011203011
54,0.01049,0.010295923
55,0.0093565,0.009382998
56,0.0084295,0.008468277
57,0.007494,0.007556178
58,0.006622,0.00665157
59,0.0057725,0.005759873
60,0.0048765,0.004887194
61,0.003963,0.004040526
62,0.0032595,0.003228036
63,0.002446,0.002459533
64,0.001812,0.001747273
65,0.001099,0.001107511
66,0.000551,0.000564199
67,0.000167,0.000163343
68,0.0000055,7.27015E-06

==> data/N2_PMF_results_High_Comp.csv <==
n,PMF_Simulation,PMF_Analytical
2,0,0
3,0.014204,0.014285714
4,0.0185815,0.018571429
5,0.0199755,0.019857143
6,0.020375,0.020242857
7,0.0202685,0.020358571
8,0.0204395,0.020393286
9,0.020379,0.0204037
10,0.0203965,0.020406824
11,0.0205535,0.020407762
12,0.0203505,0.020408043
13,0.020289,0.020408127
14,0.02016,0.020408152
15,0.0204405,0.02040816
16,0.0204165,0.020408162
17,0.02038,0.020408163
18,0.020463,0.020408163
19,0.020332,0.020408163
20,0.020345,0.020408163
21,0.020339,0.020408163
22,0.020399,0.020408163
23,0.0202715,0.020408163
24,0.0205035,0.020408163
25,0.0204695,0.020408163
26,0.020553,0.020408163
27,0.0204215,0.020408163
28,0.020322,0.020408163
29,0.020542,0.020408163
30,0.0204485,0.020408163
31,0.0204145,0.020408163
32,0.020307,0.020408163
33,0.020482,0.020408163
34,0.020351,0.020408163
35,0.0204045,0.020408163
36,0.0204465,0.020408163
37,0.02039,0.020408163
38,0.020356,0.020408163
39,0.0204855,0.020408163
40,0.020646,0.020408163
41,0.020348,0.020408163
42,0.0204285,0.020408163
43,0.0205085,0.020408163
44,0.0203655,0.020408163
45,0.020349,0.020408163
46,0.02054,0.020408163
47,0.0202555,0.020408163
48,0.020535,0.020408163
49,0.0203335,0.020408163
50,0.0203735,0.020408163
51,0.02027,0.020408163
52,0.0061895,0.006122449
53,0.001808,0.001836735
54,0.0005645,0.00055102
55,0.000163,0.000165306
56,0.000046,4.95918E-05
57,0.0000135,1.48776E-05
58,0.000005,4.46327E-06
59,0.000001,1.33898E-06
60,0.0000005,4.01694E-07
61,0,1.20508E-07
62,0,3.61524E-08
63,0,1.08457E-08
64,0,3.25372E-09
65,0,9.76114E-10
66,0,2.92833E-10
67,0,8.78487E-11
68,0,2.63534E-11
69,0,7.90481E-12
70,0,2.37023E-12
71,0,7.09859E-13
72,0,2.11747E-13
73,0,6.23138E-14
74,0,1.74837E-14
75,0,4.03471E-15

==> data/N2_PMF_results_Low_Comp.csv <==
n,PMF_Simulation,PMF_Analytical
1,0,0
2,0.2995865,0.300040237
3,0.2103675,0.210028166
4,0.1471125,0.147019716
5,0.1028555,0.102913801
6,0.0722125,0.072039661
7,0.0502235,0.050427763
8,0.035372,0.035299434
9,0.024716,0.024709604
10,0.0173975,0.017296723
11,0.012155,0.012107706
12,0.008434,0.008475394
13,0.0059005,0.005932776
14,0.00412,0.004152943
15,0.0029425,0.00290706
16,0.00204,0.002034942
17,0.001443,0.001424459
18,0.0009615,0.000997122
19,0.0006965,0.000697985
20,0.000474,0.00048859
21,0.000319,0.000342013
22,0.0002475,0.000239409
23,0.000181,0.000167586
24,0.0001265,0.00011731
25,0.0000705,8.21173E-05
26,0.000045,5.74821E-05
